Reproducible Evaluation of Neural Network Based Channel Estimators And Predictors Using A Generic Dataset

A low-complexity neural network based approach for channel estimation was proposed recently, where assumptions on the channel model were incorporated into the design procedure of the estimator. Instead of using data from a measurement campaign as done in previous work, we evaluate the performance of the convolutional neural network (CNN) based channel estimator by using a reproducible mmWave environment of the DeepMIMO dataset. We further propose a neural network based predictor which is derived by starting from the linear minimum mean squared error (LMMSE) predictor. We start by deriving a weighted sum of LMMSE predictors which is motivated by the structure of the optimal MMSE predictor. This predictor provides an initialization (weight matrices, biases and activation function) to a feed-forward neural network based predictor. With a properly learned neural network, we show that it is possible to easily outperform the LMMSE predictor based on the Jakes assumption of the underlying Doppler spectrum in an reproducible indoor scenario of the DeepMIMO dataset.

==> LCE_LOS_EstEqualObs.txt <==
snr	nmse
-10	10
-5	3.16227766016838
0	1
5	0.316227766016838
10	0.100000000000000



==> LCE_LOS_GenieOMP.txt <==
snr	nmse
-10	0.731024817235171
-5	0.396161118283368
0	0.159270155020434
5	0.0669618558698541
10	0.0292167732589496


==> LCE_LOS_ML.txt <==
snr	nmse
-10	2.63910588473107
-5	0.972100324573075
0	0.370576589019764
5	0.149538982913009
10	0.0617123187963129


==> LCE_LOS_WithLearning.txt <==
snr	nmse
-10	0.772100726073860
-5	0.409848204698259
0	0.161432317853330
5	0.0732936224636858
10	0.0364861589558519


==> LCE_LOS_WithoutLearning.txt <==
snr	nmse
-10	0.817023447299063
-5	0.504023564046670
0	0.243294993758768
5	0.117662851016040
10	0.0569942581397961


==> LCE_NLOS_EstEqualObs.txt <==
snr	nmse
-10	10
-5	3.16227766016838
0	1
5	0.316227766016838
10	0.100000000000000



==> LCE_NLOS_GenieOMP.txt <==
snr	nmse
-10	0.506047021415781
-5	0.264700791297342
0	0.130779472551062
5	0.0621073294062778
10	0.0289549493355811



==> LCE_NLOS_ML.txt <==
snr	nmse
-10	2.52740776895862
-5	0.886449466429052
0	0.327688451553273
5	0.126908139548607
10	0.0491312243576416



==> LCE_NLOS_WithLearning.txt <==
snr	nmse
-10	0.531275247917596
-5	0.270089827892882
0	0.150219835085794
5	0.0825759759481109
10	0.0394828362606400




==> LCE_NLOS_WithoutLearning.txt <==
snr	nmse
-10	0.706896306887069
-5	0.441750263660377
0	0.295278285133773
5	0.192006472040342
10	0.110455652377886




==> LCP_25_LMMSE1P.txt <==
snr	nmse
-15	0.900839657337070
-10	0.749145733889440
-5	0.534834874904661
0	0.314237607097951
5	0.196747808167915
10	0.155693106031889
15	0.141678476924756


==> LCP_25_LMMSEJakes.txt <==
snr	nmse
-15	0.912265941234877
-10	0.801878649033752
-5	0.597238802170514
0	0.420421256720165
5	0.274135516922713
10	0.160459647302369
15	0.0894432679578691


==> LCP_25_LMMSEPerfect.txt <==
snr	nmse
-15	0.894071494008280
-10	0.754729483160721
-5	0.511078604516115
0	0.297444936712491
5	0.172111481982356
10	0.0943958767632101
15	0.0506101030235707


==> LCP_25_NNCirc.txt <==
snr	nmse
-15	0.898005890302210
-10	0.765481306850661
-5	0.524480757019221
0	0.310405026351720
5	0.182286848942626
10	0.106868086355612
15	0.0683058994543977


==> LCP_25_NNToep.txt <==
snr	nmse
-15	0.898194603162145
-10	0.766891202955746
-5	0.525638026987776
0	0.318097830687572
5	0.188387925934225
10	0.108953623218281
15	0.0703260446092702

